Particle Accelerators and Detectors for medical Diagnostics and Therapy

This Habilitationsschrift (Habilitation thesis) is focused on my research activities on medical applications of particle physics and was written in 2013 to obtain the Venia Docendi (Habilitation) in experimental physics at the University of Bern. It is based on selected publications, which represented at that time my major scientific contributions as an experimental physicist to the field of particle accelerators and detectors applied to medical diagnostics and therapy. The thesis is structured in two parts. In Part I, Chapter 1 presents an introduction to accelerators and detectors applied to medicine, with particular focus on cancer hadrontherapy and on the production of radioactive isotopes. In Chapter 2, my publications on medical particle accelerators are introduced and put into their perspective. In particular, high frequency linear accelerators for hadrontherapy are discussed together with the new Bern cyclotron laboratory. Chapter 3 is dedicated to particle detectors with particular emphasis on three instruments I contributed to propose and develop: segmented ionization chambers for hadrontherapy, a proton radiography apparatus with nuclear emulsion films, and a beam monitor detector for ion beams based on doped silica fibres. Selected research and review papers are contained in Part II. For copyright reasons, they are only listed and not reprinted in this on-line version. They are available on the websites of the journals.

==> firstpage.dat <==
\newpage
\thispagestyle{empty}
$\,$
\newpage
\thispagestyle{empty}
\vspace*{8cm}
{\it
$\; $ \\
\hspace*{5cm} L'aspetto pi\`u entusiasmante della scienza \\
\hspace*{5cm} \`e che essa incoraggia l'uomo \\
\hspace*{5cm} a insistere nei suoi sogni. 
%(...) Essa mantiene giovani. Non capisco
%il sapiente che igiallisce e si incurva nel suo laboratorio. A me piace
%stare all'aperto e guardare l'universo, fargli delle domande, e lasciare che
%il suo mistero penetri nella mia mente, ammirandone la bellezza, per poi
%cercare la mia starada verso la verit\`a delle cose.
}\\

\hspace*{8cm}Guglielmo Marconi
\newpage
\thispagestyle{empty}
$\,$
\newpage


==> part_I.dat <==
\part{~}



==> titlepage.dat <==
\begin{titlepage}
\vspace*{2 cm}
\begin{center}
{\LARGE \bf
Particle Accelerators and Detectors\\
\vskip 0.8 cm
for medical Diagnostics and Therapy
}
\vskip 6 cm
{\bf                 Habilitationsschrift  \\
}
\vskip 1.0 cm
{
zur Erlangung der Venia docendi\\
an der Philosophisch-naturwissenschaftlichen Fakult\"at\\
der Universit\"at Bern\\
}
\vskip 5 cm
{\rm   
vorgelegt von\\
\vskip 0.2 cm
{\bf Dr. Saverio Braccin}i\\
\vskip 0.2 cm
Laboratorium f\"ur Hochenenergiephysik}
\end{center}
%
\end{titlepage}

